XMM-Newton view of X-ray overdensities from nearby galaxy clusters: the environmental dependencies

In this work, we studied ten nearby ($z$$ \leq$0.038) galaxy clusters to understand possible interactions between hot plasma and member galaxies. A multi-band source detection was applied to detect point-like structures within the intra-cluster medium. We examined spectral properties of a total of 391 X-ray point sources within cluster's potential well. Log $N$ - Log $S$ was studied in the energy range of 2-10 keV to measure X-ray overdensities. Optical overdensities were also calculated to solve suppression/triggering phenomena for nearby galaxy clusters. Both X-ray to optical flux/luminosity properties, ($X/O$, $L_{X}$/$L_{B}$, $L_{X}$/$L_{K}$), were investigated for optically identified member galaxies. X-ray luminosity values of our point sources are found to be faint (40.08 $\leq$ log($L_{X}$) $\leq$ 42.39 erg s$^{-1}$). The luminosity range of point sources reveals possible contributions to X-ray emission from LLAGNs, X-ray Binaries and star formation. We estimated $\sim$ 2 times higher X-ray overdensities from galaxies within galaxy clusters compared to fields. Our results demonstrate that optical overdensities are much higher than X-ray overdensities at the cluster's centre, whereas X-ray overdensities increase through the outskirts of clusters. We conclude that high pressure from the cluster's centre affects the balance of galaxies and they lose a significant amount of their fuels; as a result, clustering process quenches X-ray emission of the member galaxies. We also find evidence that the existence of X-ray bright sources within cluster environment can be explained by two main phenomena: contributions from off-nuclear sources and/or AGN triggering caused by galaxy interactions rather than AGN fuelling.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
